Field-driven transition from quantum spin liquid to magnetic order in triangular-lattice antiferromagnets

Recently several triangular-lattice magnets with delafossite structure have been found to display spin-liquid behavior down to the lowest temperatures. Remarkably, applying a magnetic field destroys the spin liquid which then gives way to symmetry-breaking states, identified as semiclassical coplanar states including a magnetization plateau at 1/3 total magnetization. Here we provide a theoretical approach rationalizing this dichotomy, utilizing a Schwinger-boson theory that captures both ordered and disordered magnetic phases. We show that a zero-field spin liquid, driven by strong frustration, is naturally destabilized in a magnetic field via spinon condensation. Symmetry-breaking order akin to the standard triangular-lattice Heisenberg model then arises via an order-by-disorder mechanism. We discuss implications for pertinent experiments.

==> proof/corrections.txt <==
Response and Corrections:

Authors Queries:

1. Agreed.
2. Agreed, but please change the following: 
  line 928: change 'lower' to 'higher'
  line 929: change 'higher' to 'lower'

3. Please source the updated publication information for these references from the respective publishers' links: 

Ref. 14: https://www.nature.com/articles/s41535-023-00580-9
Ref. 16: https://journals.aps.org/prb/abstract/10.1103/PhysRevB.109.014425

4. Please modify line 648 and 649 to read this full sentence instead:

"This research was enabled in part by support provided by the Digital Research Alliance of Canada (alliancecan.ca)."

Following that, please remove the citation of Ref. 58. Try to hyperlink the address. 

5. Note the following City address for the publisher:

Cambridge, United Kingdom

FQ. The full funding information is DFG, 247310070, 390858490, as it appears in the written acknowledgment.  


Further corrections:

1. In line 5., please replace: 'Theoretical Physics Institute (TPI)' to 'Theoretical Physics Institute & Quantum Horizons Alberta' for the affiliation of the second author. 

2. Please replace Fig. 1 with the version attached below. A previous typo in the legend has been fixed here. 

3. Please remove the hyphen in 'spin-size' in these specific lines: lines 103, 512, and in the caption of Fig 1 (line 3).

4. Parenthesis corrections: 

  Eq. 8: Please replace the inner third bracket [] following the outer [] with a first bracket ()
  Eq. 23: Please replace the outer () with [] and change in-line h\kappa/4 to \frac{h\kappa}{4}  
  Eq. 27: Please make the same changes as Eq. 23 here.

5. line 433: becomes --> become

6. line 756: blocks --> building blocks

7. Eq. C4: Please add the same boldfaced (x) argument to the last character b_{ar\beta} as it appears after the character b^\dagger_{ar\alpha}



==> referee_response/response.txt <==
Dear Editor,

Thank you for arranging the review of our submission. We also thank the referees for their valuable feedback on our work. Following the suggestions on formatting, subject matter, and typos, we have minimally updated the manuscript.  

We were delighted to read about the publication recommendation from the first referee. We thank the first referee for their careful reading of the manuscript and highlighting some of the typos. We also appreciated the sincere scrutiny and the mostly positive feedback from the second referee. We believe that this modified text duly addresses their partial reservations. We hope that you find these changes satisfactory and publish our updated manuscript.

We have collected our combined, pointwise responses to the full review letter below. 

Best regards,

Santanu Dey, Joseph Maciejko, and Matthias Vojta

=================================================
Response to the editorial comment
=================================================

    PROBLEMS WITH MANUSCRIPT:
 
    The following problems were noted in your manuscript.
 
    * It is the preferred style of this journal to include the titles of
      eprints and articles published in journals. Please revise your
      reference section accordingly.

We have updated the reference section according to the style-guide.

=================================================
Response to the First Referee
=================================================

We thank the referee for placing the experimental relevance of our study favorably and recommending its publication.

    I just noted a few misprints : 
 
    1) page 8, 1 th column : flucThus -> fluctuations. Thus .. 
 
    2) page 15, 1th column : vanishng -> vanishing 
 
    3) page 16, 1th column : delta_C = 1/2 , sqrt(3)/2 -> delta_C = (1/2 , 
sqrt(3)/2) 
 
We thank the referee again for a very careful reading of the manuscript and we note that these typos have been rectified in the updated draft.

    As an option the authors may at the end of the conclusion, further 
    discuss whether their approach could predict a gapless U(1) quantum 
    spin liquid groundstate in the J1-J2 model as proposed in some recent 
    numerical investigations (ref 52, 53) of this model.

We have added a small discussion that clarifies the limitation of the bosonic parton theory to capture gapless spinon excitation in the perturbative regime. 

=================================================
Response to the Second Referee
=================================================

We thank the referee for the thorough assessment and helpful suggestions. We note that the referee finds our results detailed and reasonable and considers its goals well-motivated. The following is our response to the specific comments and recommendations of the referee: 

    1. There are some typos in III.A before eq.32, “This leads to (gauge) 
    zero modes in the inverse fluctuation propagator and in turn, 
    unphysical divergences in the partition function, that can be avoided 
    by discarding such flucThus, we only consider fluctuations in the bond 
    parameters”. 
 
    Besides the typos, could the authors provide more arguments or 
    references to justify such discard? 

These typos (also spotted by the first referee) have been fixed. Regarding the logic behind discarding the zero modes, we found it more suitable to provide references that discuss in great detail the technicalities behind discarding these terms in 1/N expansions of the Schwinger boson theory of ordered magnets (c.f. the discussion following Eq. (47) in Ref. 34). In the original draft, we had already attributed one of these references for the formalism used in our calculations.

    2. In FIG.1, the parameter 1/κ is called frustration parameter. 
    However, as long as 1/κ is large enough, the Schwinger boson theory 
    will give spin liquid phase, no matter on non-frustrated square 
    lattice or frustrated triangular lattice. Thus the parameter 1/κ does 
    not control frustration. I suggest authors use another name. 
 
The referee made a very valid point and in response, we have redefined this parameter as the inverse spin-size on account of its asymptotic properties.

    3. In the phase diagram, the phase boundary between Z2 SL and Y state seems a straight line, different from other irregular phase 
    boundaries. Could the authors comment on this result? Will the 1/N 
    corrections modify this result? 

In the figure caption, we now note that the classical ground-state degeneracy between the various canted ordering patterns is only lifted through {\it nominally} $1/N$ fluctuation corrections in (the high-field region of) the phase diagram. However, due to the spinon BEC pole contribution that scales like $\sqrt{N}$, these corrections become in fact $O(1)$ and have a leading-order effect on the phase diagram.  This statement was contextually substantiated in Sec. II.E, Sec. III, Fig. 5, and Fig. 7. The phase boundaries between the various canted states include those diagrammatic corrections, which exhibit slight numerical uncertainties.

By contrast, the saddle-point Z2 SL state is protected by the spin-gap where fluctuations contribute strictly subleading $1/N$ corrections. Being interested in the qualitative structure of the phase diagram, we do not compute those subleading corrections. As a result, the entire phase diagram is computed at leading order, with phase boundaries that become smoother whenever the spinon BEC vanishes (i.e., in the Z2 SL region).


    4. There are a few works on triangular antiferromagnet with magnetic 
    field using different method, such as “Tay, T., & Motrunich, O. I. 
    (2010). Variational studies of triangular Heisenberg antiferromagnet 
    in magnetic field. Physical Review B, 81(16), 165116.” Could the 
    authors add one paragraph to discuss the similarity and difference 
    between different works?

The referee reminded us of an interesting body of research on hard-core boson mapping of the triangular-lattice Heisenberg antiferromagnet. We have taken the opportunity to discuss the parallels and distinctions between the Schwinger boson and hard-core boson approaches in the updated conclusion. 
